The DEVIL is in the Details: A Diagnostic Evaluation Benchmark for Video Inpainting

Quantitative evaluation has increased dramatically among recent video inpainting work, but the video and mask content used to gauge performance has received relatively little attention. Although attributes such as camera and background scene motion inherently change the difficulty of the task and affect methods differently, existing evaluation schemes fail to control for them, thereby providing minimal insight into inpainting failure modes. To address this gap, we propose the Diagnostic Evaluation of Video Inpainting on Landscapes (DEVIL) benchmark, which consists of two contributions: (i) a novel dataset of videos and masks labeled according to several key inpainting failure modes, and (ii) an evaluation scheme that samples slices of the dataset characterized by a fixed content attribute, and scores performance on each slice according to reconstruction, realism, and temporal consistency quality. By revealing systematic changes in performance induced by particular characteristics of the input content, our challenging benchmark enables more insightful analysis into video inpainting methods and serves as an invaluable diagnostic tool for the field. Our code and data are available at https://github.com/MichiganCOG/devil .

==> figs/alt-reality/notes.txt <==
Slice: flickr-bsm-h_fvi-all
Video: 00018
Frames: 0000, 0005

==> figs/blurry/notes.txt <==
Slice: flickr-bsm-h_fvi-all
Video: 00134
Frames: 0005-0006

==> figs/dataset-overview/notes.txt <==
Slice: flickr-bsm-h
Video: 00014
Frames: 0000, 0020, 0040, 0060

Slice: flickr-bsm-l
Video: 00000
Frames: 0000, 0020, 0040, 0060

Slice: flickr-cm-h
Video: 00010
Frames: 0000, 0020, 0040, 0060

Slice: flickr-cm-l
Video: 00001
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgd-h
Video: 00002
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgd-l
Video: 00002
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgm-h
Video: 00002
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgm-l
Video: 00003
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgs-h
Video: 00000
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgs-l
Video: 00002
Frames: 0000, 0020, 0040, 0060

Slice: fvi-fgs-l
Video: 00006
Frames: 0000, 0020, 0040, 0060

# Right thumbnails

Slice: flickr-all
Video: 00000
Frames: 0000, 0020, 0040, 0060
Attrs: bsm-h cm-l

Slice: flickr-all
Video: 00008
Frames: 0000, 0020, 0040, 0060
Attrs: bsm-l cm-l

Slice: flickr-all
Video: 00034
Frames: 0000, 0020, 0040, 0060
Attrs: bsm-h cm-h

Slice: flickr-all
Video: 00044
Frames: 0000, 0020, 0040, 0060
Attrs: bsm-l cm-h

Slice: flickr-all
Video: 00050
Frames: 0000, 0020, 0040, 0060
Attrs: N/A

Slice: cbiv_fgs-h_fgm-h_fgd-h
Video: 00000
Frames: 0000, 0020, 0040, 0060
Attrs: N/A

Slice: cbiv_fgs-h_fgm-l_fgd-h
Video: 00000
Frames: 0000, 0020, 0040, 0060
Attrs: N/A

Slice: cbiv_fgs-l_fgm-h_fgd-h
Video: 00000
Frames: 0000, 0020, 0040, 0060
Attrs: N/A

Slice: cbiv_fgs-l_fgm-h_fgd-l
Video: 00000
Frames: 0000, 0020, 0040, 0060
Attrs: N/A

Slice: cbiv_fgs-l_fgm-l_fgd-l
Video: 00000
Frames: 0000, 0020, 0040, 0060
Attrs: N/A


==> figs/vinet-cm/notes.txt <==
Slice: flickr-cm-l_fvi-all
Video: 00047
Model: vinet
Frames: 0000, 0045

Slice: flickr-cm-h_fvi-all
Video: 00004
Model: vinet
Frames: 0000, 0020
